Low-latency Monaural Speech Enhancement with Deep Filter-bank Equalizer

It is highly desirable that speech enhancement algorithms can achieve good performance while keeping low latency for many applications, such as digital hearing aids, acoustically transparent hearing devices, and public address systems. To improve the performance of traditional low-latency speech enhancement algorithms, a deep filter-bank equalizer (FBE) framework was proposed, which integrated a deep learning-based subband noise reduction network with a deep learning-based shortened digital filter mapping network. In the first network, a deep learning model was trained with a controllable small frame shift to satisfy the low-latency demand, i.e., $\le$ 4 ms, so as to obtain (complex) subband gains, which could be regarded as an adaptive digital filter in each frame. In the second network, to reduce the latency, this adaptive digital filter was implicitly shortened by a deep learning-based framework, and was then applied to noisy speech to reconstruct the enhanced speech without the overlap-add method. Experimental results on the WSJ0-SI84 corpus indicated that the proposed deep FBE with only 4-ms latency achieved much better performance than traditional low-latency speech enhancement algorithms in terms of the indices such as PESQ, STOI, and the amount of noise reduction.

==> readme.txt <==
JASA Version 1.1 Package
=========================
Sept 14, 2019

If you need help after you read this documentation, you may send
email to Liz Bury, lbury@acousticalsociety.org.
If possible please send a small file demonstrating the problem.

Note: A recent, full version of LaTeX is necessary for the JASA
package. If any style files (.sty) are missing you will get an error
message. In this unlikely instance, you should be able to find the
missing file online. Or, upgrade your TeX system to the most recent
version. (Always a good idea anyway!)

===========================================================
Files            Use
===========================================================
JASA.cls          Document class file

JASAtemplate.tex  Template file

===========================================================
Sample Files
===========================================================

preprintsample.tex/.pdf   Sample articles
reprintsample.tex/.pdf
TrackChangesSample.tex/.pdf

sampfig.jpg          Used in sample files

preprintsample.bbl   Used in sample files
reprintsample.bbl     "

===========================================================
Bibliography files
===========================================================

JASAauthyear2.bst    For making bibliography with BibTeX
JASAnum2.bst

bibsamp1.tex/.pdf/.bbl    Sample BibTeX bibliography in author-year style
bibsamp2.tex/.pdf/.bbl    Sample BibTeX bibliography in numerical style

sampbib.bib          Sample bibliography database use in
                     preprintsample, reprintsample, and
                     bibsamp1 and bibsamp2.

===========================================================
Documentation
===========================================================

JASA-TeXGuide.pdf        Documentation in graphic, hyperlinked style

JASA-ReferenceStyles.pdf Examples of correct bibliography entries

Readme.txt (this file)

===========================================================
Total number of files: 23

-----------------------------
Developed by Amy Hendrickson
TeXnology Inc
http://www.texnology.com
amyh@texnology.com
